Measurement of Exclusive $\pi^{+}\pi^{-}$ and $\rho^0$ Meson Photoproduction at HERA

Exclusive photoproduction of $\rho^0(770)$ mesons is studied using the H1 detector at the $ep$ collider HERA. A sample of about 900000 events is used to measure single- and double-differential cross sections for the reaction $\gamma p \to \pi^{+}\pi^{-}Y$. Reactions where the proton stays intact (${m_Y{=}m_p}$) are statistically separated from those where the proton dissociates to a low-mass hadronic system ($m_p{<}m_Y{<}10$ GeV). The double-differential cross sections are measured as a function of the invariant mass $m_{\pi\pi}$ of the decay pions and the squared $4$-momentum transfer $t$ at the proton vertex. The measurements are presented in various bins of the photon-proton collision energy $W_{\gamma p}$. The phase space restrictions are $0.5 < m_{\pi\pi} < 2.2$ GeV, ${\vert t\vert < 1.5}$ GeV${}^2$, and ${20 < W_{\gamma p} < 80}$ GeV. Cross section measurements are presented for both elastic and proton-dissociative scattering. The observed cross section dependencies are described by analytic functions. Parametrising the $m_{\pi\pi}$ dependence with resonant and non-resonant contributions added at the amplitude level leads to a measurement of the $\rho^{0}(770)$ meson mass and width at $m_\rho = 770.8\ {}^{+2.6}_{-2.7}$ (tot) MeV and $\Gamma_\rho = 151.3\ {}^{+2.7}_{-3.6}$ (tot) MeV, respectively. The model is used to extract the $\rho^0(770)$ contribution to the $\pi^{+}\pi^{-}$ cross sections and measure it as a function of $t$ and $W_{\gamma p}$. In a Regge asymptotic limit in which one Regge trajectory $\alpha(t)$ dominates, the intercept $\alpha(t{=}0) = 1.0654\ {}^{+0.0098}_{-0.0067}$ (tot) and the slope $\alpha^\prime(t{=}0) = 0.233\ {}^{+0.067 }_{-0.074 }$ (tot) GeV${}^{-2}$ of the $t$ dependence are extracted for the case $m_Y{=}m_p$.

==> table_order.txt <==
old:
====
1  \label{tab:theo_SodingPars}
2  \label{tab:theo_diffVMSamples}
3  \label{tab:exp_fiducialPS}
4    \label{tab:res_fidUncGroups}
5  \label{tab:results_dSigma_dm_pars}
6  \label{tab:res_mgRhoComp}
7  \label{tab:results_sigmaRho_w_pars}
8  \label{tab:results_world_w_pars}
9  \label{tab:results_dSigmaRho_dt_pars}
10  \label{tab:results_fPar_wtRhoFit}
11 \label{tab:tab_xSec_wRho}
12 \label{tab:tab_xSec_tRho}
13 \label{tab:tab_xSec_twRho_el}
14 \label{tab:tab_xSec_twRho_pd}
15  \label{tab:tab_fPar_bRho}
16  \label{tab:tab_fPar_alphaRho}

new:
====

1  \label{tab:theo_SodingPars}
2  \label{tab:theo_diffVMSamples}
3  \label{tab:exp_fiducialPS}
4    \label{tab:res_fidUncGroups}
5  \label{tab:results_dSigma_dm_pars}
6  \label{tab:res_mgRhoComp}
7<-11 \label{tab:tab_xSec_wRho}
8<-7  \label{tab:results_sigmaRho_w_pars}
9<-8  \label{tab:results_world_w_pars}
10<-12 \label{tab:tab_xSec_tRho}
11<-9  \label{tab:results_dSigmaRho_dt_pars}
12<-13 \label{tab:tab_xSec_twRho_el}
13<-14 \label{tab:tab_xSec_twRho_pd}
14<-10  \label{tab:results_fPar_wtRhoFit}
15  \label{tab:tab_fPar_bRho}
16  \label{tab:tab_fPar_alphaRho}

